Capturing the calendering U-shape in lithium-ion electrode thermal conductivity

Calendering is a key manufacturing step in lithium-ion electrode production, increasing volumetric energy density by reducing electrode porosity. Its effect on through-plane effective thermal conductivity, however, can be non-monotonic: measurements of graphite-based anodes show an initial decrease in thermal conductivity during early calendering followed by recovery at higher compaction. Conventional porosity-based effective-medium closures cannot reproduce this U-shaped behaviour. We develop a calendering-aware extension of the Zehner--Bauer--Schl\"under model that combines a Knudsen-corrected porous-medium baseline with a compression-indexed contact contribution. For graphite electrodes, the model represents the competing effects of increasing particle contact and calendering-induced reorientation of anisotropic graphite particles, which initially reduces favourable through-plane heat-transport pathways. For quasi-isotropic NMC cathodes, the observed response is instead captured through process-dependent contact-network evolution. Across 27 calendering states spanning thin and thick graphite anodes and NMC622 and NMC811 cathodes, the proposed closure reduces the mean absolute percentage error from 31.1% for the zero-fit reference model to 4.5%. The result shows that incorporating process-dependent microstructural evolution is necessary to capture the measured conductivity minimum. Validation across additional electrode formulations, thicknesses, and chemistries remains necessary to assess transferability.

==> 00README.txt <==
arXiv submission package
========================

Title:  Capturing the calendering u-shape in lithium-ion electrode
        thermal conductivity
Author: Julius Stoerk

Compilation
-----------
Processor : pdfLaTeX
Passes    : run pdfLaTeX twice (resolves \ref and \cite; the second pass
            clears the cross-reference/citation warnings from the first).
Bibliography : embedded in the source as a thebibliography environment.
               There is no .bib or .bbl file, and BibTeX is NOT required.

Contents
--------
main.tex            The complete manuscript (main body + Supporting
                    Information appendices), documentclass{article}.
figures/*.pdf       All 15 vector figures referenced by \includegraphics.
                    The preamble sets \graphicspath{{figures/}}, and each
                    \includegraphics uses the bare basename, so the
                    figures/ directory and filenames must be preserved.

Packages / files
----------------
All packages used (graphicx, amsmath, amssymb, booktabs, caption,
enumitem, xcolor, hyperref, microtype, geometry, lmodern, inputenc,
fontenc) are standard and present in the arXiv TeX Live installation.
The preamble does \input{glyphtounicode}; glyphtounicode.tex is a
standard TeX-distribution file (not bundled here). No local .sty, .cls,
or .bst files are used.

